LATE Ain'T Earley: A Faster Parallel Earley Parser

We present the LATE algorithm, an asynchronous variant of the Earley algorithm for parsing context-free grammars. The Earley algorithm is naturally task-based, but is difficult to parallelize because of dependencies between the tasks. We present the LATE algorithm, which uses additional data structures to maintain information about the state of the parse so that work items may be processed in any order. This property allows the LATE algorithm to be sped up using task parallelism. We show that the LATE algorithm can achieve a 120x speedup over the Earley algorithm on a natural language task.

==> english.txt <==
START WILD S1
START WILD S1 WILD
START S1 WILD
S1 S_DECL
S1 S_MDQ
S1 S_WPQ
S1 S_IMP
S_DECL S_DECL_BAR END
S_DECL_BAR ARB[phrase] , S_DECL_BAR
S_DECL_BAR S_DECL_BAR[singular]
S_DECL_BAR S_DECL_BAR[plural]
S_DECL_BAR[singular] NP[subject,singular] VP[singular]
S_DECL_BAR[singular] VBAR[pres-part] VP[singular,gerund]
S_DECL_BAR[plural] NP[subject,plural] VP[plural]
S_DECL_BAR[plural] S_DECL_BAR[plural] and S_DECL_BAR[plural]
S_DECL_BAR[plural] S_DECL_BAR[plural] or S_DECL_BAR[plural]
S_DECL_BAR[plural] either S_DECL_BAR[plural] or S_DECL_BAR[plural]
S_DECL_BAR[singular] S_DECL_BAR[singular] and S_DECL_BAR[singular]
S_DECL_BAR[singular] S_DECL_BAR[singular] or S_DECL_BAR[singular]
S_DECL_BAR[singular] either S_DECL_BAR[singular] or S_DECL_BAR[singular]
S_DECL_BAR S_DECL_BAR PAS S_DECL_BAR
S_DECL_BAR S_DECL_BAR CC #Lazy conjunction overgeneration
S_DECL_BAR CC S_DECL_BAR
S_DECL_BAR S_DECL_BAR IN
S_DECL_BAR IN S_DECL_BAR
S_DECL_BAR S_DECL_BAR S_DECL_BAR
S_DECL_BAR S_DECL_BAR CC S_DECL_BAR
S_DECL_BAR[nodo] S_DECL_BAR[singular,nodo]
S_DECL_BAR[nodo] S_DECL_BAR[plural,nodo]
S_DECL_BAR[singular,nodo] NP[subject,singular] VP[singular,nodo]
S_DECL_BAR[plural,nodo] NP[subject,plural] VP[plural,nodo]
S_DECL_BAR[plural,nodo] S_DECL_BAR[plural,nodo] and S_DECL_BAR[plural,nodo]
S_DECL_BAR[plural,nodo] S_DECL_BAR[plural,nodo] or S_DECL_BAR[plural,nodo]
S_DECL_BAR[plural,nodo] either S_DECL_BAR[plural,nodo] or S_DECL_BAR[plural,nodo]
S_DECL_BAR[singular,nodo] S_DECL_BAR[singular,nodo] and S_DECL_BAR[singular,nodo]
S_DECL_BAR[singular,nodo] S_DECL_BAR[singular,nodo] or S_DECL_BAR[singular,nodo]
S_DECL_BAR[singular,nodo] either S_DECL_BAR[singular,nodo] or S_DECL_BAR[singular,nodo]
S_IMP S_IMP_BAR END
S_IMP_BAR VBAR[base]
S_IMP_BAR do VBAR[base]
S_IMP_BAR do not VBAR[base]
S_IMP_BAR S_IMP_BAR and S_IMP_BAR
S_IMP_BAR S_IMP_BAR or S_IMP_BAR
S_IMP_BAR either S_IMP_BAR or S_IMP_BAR
S_IMP_BAR neither S_IMP_BAR nor S_IMP_BAR
S_IMP_BAR S_IMP_BAR PAS S_IMP_BAR #Lazy punctuation overgeneration
S_IMP_BAR S_IMP_BAR CC #Lazy conjunction overgeneration
S_IMP_BAR CC S_IMP_BAR #Lazy conjunction overgeneration
S_IMP_BAR S_IMP_BAR IN #Lazy conjunction overgeneration
S_IMP_BAR IN S_IMP_BAR #Lazy conjunction overgeneration
S_IMP_BAR S_IMP_BAR S_IMP_BAR #Lazy conjunction overgeneration
S_MDQ S_MDQ_BAR ?
S_MDQ WRB S_MDQ_BAR ?
S_MDQ_BAR do NP[subject,plural] VBAR[base]
S_MDQ_BAR MD_D NP[subject,plural] VBAR[base]
S_MDQ_BAR does NP[subject,singular] VBAR[base]
S_MDQ_BAR MD_D NP[subject,singular] VBAR[base]
S_MDQ_BAR is NP[subject,singular] VBAR[pres-part]
S_MDQ_BAR are NP[subject,plural] VBAR[pres-part]
S_MDQ_BAR has NP[subject,singular] VBAR[past-part]
S_MDQ_BAR have NP[subject,plural] VBAR[past-part]
NP[wh,singular] WP
NP[wh,singular] QWDT NBAR[subject,singular]
NP[wh,plural] QWDT NBAR[subject,plural]
S_WPQ S_WPQ_BAR ?
S_WPQ_BAR NP[wh,plural] do NP[subject,plural] VBAR[base,nodo]
S_WPQ_BAR NP[wh,plural] MD_D NP[subject,plural] VBAR[base,nodo]
S_WPQ_BAR NP[wh,singular] does NP[subject,singular] VBAR[base,nodo]
S_WPQ_BAR NP[wh,singular] MD_D NP[subject,singular] VBAR[base,nodo]
S_WPQ_BAR NP[wh,singular] VP[singular]
S_WPQ_BAR NP[wh,plural] VP[plural]
PP[phrase,singular] WPP VP[singular]
PP[phrase,singular] whose NP[subject] VBAR[base]
PP[phrase,singular] whose NP[subject,singular] VP[singular]
PP[phrase,singular] whose NP[subject,plural] VP[plural]
PP[phrase,plural] WPP VP[plural]
PP[phrase,plural] whose NP[subject] VBAR[base]
PP[phrase,plural] whose NP[subject,singular] VP[singular]
PP[phrase,plural] whose NP[subject,plural] VP[plural]
ARB[phrase] ARB[phrase,singular]
ARB[phrase] ARB[phrase,plural]
ARB[phrase,singular] SneakyPeteWRB S_DECL_BAR[singular]
ARB[phrase,plural] SneakyPeteWRB S_DECL_BAR[plural]
NP[report] S_DECL_BAR
NP[report] WDT S_DECL_BAR
NP[report] WDT NP[subject] VBAR[base]
NP[report] NP[subject] VBAR[base]
NP[report] VBAR[pres-part]
NP[report,nodo] S_DECL_BAR[nodo]
NP[report,nodo] WDT S_DECL_BAR[nodo]
NP[report,nodo] WDT NP[subject] VBAR[base,nodo]
NP[report,nodo] NP[subject] VBAR[base,nodo]
AUX[base] MD_D
AUX[base] MD_D not
AUX[3p,singular] MD_D
AUX[3p,singular] MD_D NOT
AUX[3p,plural] MD_D
AUX[3p,plural] MD_D NOT
AUX[past-part,singular] has
AUX[past-part,singular] has
AUX[past-part,singular] had
AUX[past-part,singular] had
AUX[past-part,singular] MD_D have
AUX[past-part,singular] MD_D NOT have
AUX[past-part,plural] have
AUX[past-part,plural] MD_D have
AUX[past-part,plural] MD_D NOT have
AUX[pres-part,singular] is
AUX[pres-part,singular] MD_D be
AUX[pres-part,singular] MD_D NOT be
AUX[pres-part,singular] MD_D have been
AUX[pres-part,singular] MD_D NOT have been
AUX[pres-part,plural] are
AUX[pres-part,plural] MD_D be
AUX[pres-part,plural] MD_D NOT be
AUX[pres-part,plural] MD_D have been
AUX[pres-part,plural] MD_D NOT have been
ADJ JJR
ADJ JJS
ADJ JJ
ADJ ADJ and ADJ
ADJ ADJ or ADJ
ADJ either ADJ or ADJ
ADJ neither ADJ nor ADJ
VP VP[singular]
VP VP[plural]
VP VP[base]
VBAR[base] VBAR[base]
VBAR[base] not VBAR[base]
VP[base] AUX[base] VBAR[base]
VP[past,singular] VBAR[past,singular]
VP[past-part,singular] AUX[past-part,singular] VBAR[past-part]
VP[pres-part,singular] AUX[pres-part,singular] VBAR[pres-part]
VP[3p,singular] VBAR[3p,singular]
VP[3p,singular] AUX[3p,singular] VBAR[3p,singular]
VP[past,plural] VBAR[past,plural]
VP[past-part,plural] AUX[past-part,plural] VBAR[past-part]
VP[pres-part,plural] AUX[pres-part,plural] VBAR[pres-part]
VP[3p,plural] VBAR[3p,plural]
VP[3p,plural] AUX[3p,plural] VBAR[3p,plural]
VP[singular] VP[base]
VP[singular] VP[past,singular]
VP[singular] VP[past-part,singular]
VP[singular] VP[pres-part,singular]
VP[singular] VBAR[3p,singular]
VP[plural] VP[base]
VP[plural] VP[past,plural]
VP[plural] VP[past-part,plural]
VP[plural] VP[pres-part,plural]
VP[plural] VP[3p,plural]
VBAR VBAR[base]
VBAR VBAR[past,singular]
VBAR VBAR[past,plural]
VBAR VBAR[past-part]
VBAR VBAR[pres-part]
VBAR VBAR[3p,singular]
VBAR VBAR[3p,plural]
VBAR[base] be ADJ
VBAR[3p,singular] is ADJ
VBAR[3p,plural] are ADJ
VBAR[past,singular] was ADJ
VBAR[past,plural] were ADJ
VBAR[past-part] been ADJ
VBAR[pres-part] being ADJ
VBAR[base] VB[base,intrans]
VBAR[past,singular] VB[past,singular,intrans]
VBAR[past,plural] VB[past,plural,intrans]
VBAR[past-part] VB[past-part,intrans]
VBAR[pres-part] VB[pres-part,intrans]
VBAR[3p,singular] VB[3p,singular,intrans]
VBAR[3p,plural] VB[3p,plural,intrans]
VBAR[base] VB[base,trans] NP[object]
VBAR[past,plural] VB[past,plural,trans] NP[object]
VBAR[past,singular] VB[past,singular,trans] NP[object]
VBAR[past-part] VB[past-part,trans] NP[object]
VBAR[pres-part] VB[pres-part,trans] NP[object]
VBAR[3p,singular] VB[3p,singular,trans] NP[object]
VBAR[3p,plural] VB[3p,plural,trans] NP[object]
VBAR[base] VB[base,report] NP[report]
VBAR[past,plural] VB[past,plural,report] NP[report]
VBAR[past,singular] VB[past,singular,report] NP[report]
VBAR[past-part] VB[past-part,report] NP[report]
VBAR[pres-part] VB[pres-part,report] NP[report]
VBAR[3p,singular] VB[3p,singular,report] NP[report]
VBAR[3p,plural] VB[3p,plural,report] NP[report]
VBAR[base] ADVP VBAR[base]
VBAR[past,plural] ADVP VBAR[past,plural]
VBAR[past,singular] VBAR[past,singular] ADVP
VBAR[past-part] ADVP VBAR[past-part]
VBAR[pres-part] ADVP VBAR[pres-part]
VBAR[3p,singular] ADVP VBAR[3p,singular]
VBAR[3p,plural] ADVP VBAR[3p,plural]
VBAR[base] VBAR[base] ADVP
VBAR[past,plural] VBAR[past,plural] ADVP
VBAR[past,singular] VBAR[past,singular] ADVP
VBAR[past-part] VBAR[past-part] ADVP
VBAR[pres-part] VBAR[pres-part] ADVP
VBAR[3p,singular] VBAR[3p,singular] ADVP
VBAR[3p,plural] VBAR[3p,plural] ADVP
VBAR[base] VBAR[base] PP
VBAR[past,plural] VBAR[past,plural] PP
VBAR[past,singular] VBAR[past,singular] PP
VBAR[past-part] VBAR[past-part] PP
VBAR[pres-part] VBAR[pres-part] PP
VBAR[3p,singular] VBAR[3p,singular] PP
VBAR[3p,plural] VBAR[3p,plural] PP
VBAR[base] VBAR[base] and VBAR[base]
VBAR[past,plural] VBAR[past,plural] and VBAR[past,plural]
VBAR[past,singular] VBAR[past,singular] and VBAR[past,singular]
VBAR[past-part] VBAR[past-part] and VBAR[past-part]
VBAR[pres-part] VBAR[pres-part] and VBAR[pres-part]
VBAR[3p,singular] VBAR[3p,singular] and VBAR[3p,singular]
VBAR[3p,plural] VBAR[3p,plural] and VBAR[3p,plural]
VBAR[base] either VBAR[base] or VBAR[base]
VBAR[past,plural] either VBAR[past,plural] or VBAR[past,plural]
VBAR[past,singular] either VBAR[past,singular] or VBAR[past,singular]
VBAR[past-part] either VBAR[past-part] or VBAR[past-part]
VBAR[pres-part] either VBAR[pres-part] or VBAR[pres-part]
VBAR[3p,singular] either VBAR[3p,singular] or VBAR[3p,singular]
VBAR[3p,plural] either VBAR[3p,plural] or VBAR[3p,plural]
VBAR[base] neither VBAR[base] nor VBAR[base]
VBAR[past,plural] neither VBAR[past,plural] nor VBAR[past,plural]
VBAR[past,singular] neither VBAR[past,singular] nor VBAR[past,singular]
VBAR[past-part] neither VBAR[past-part] nor VBAR[past-part]
VBAR[pres-part] neither VBAR[pres-part] nor VBAR[pres-part]
VBAR[3p,singular] neither VBAR[3p,singular] nor VBAR[3p,singular]
VBAR[3p,plural] neither VBAR[3p,plural] nor VBAR[3p,plural]
VBAR[base,nodo] VBAR[base,nodo]
VBAR[base,nodo] not VBAR[base,nodo]
VP[base,nodo] AUX[base] VBAR[base,nodo]
VP[past,singular,nodo] VBAR[past,singular,nodo]
VP[past-part,singular,nodo] AUX[past-part,singular] VBAR[past-part,nodo]
VP[pres-part,singular,nodo] AUX[pres-part,singular] VBAR[pres-part,nodo]
VP[3p,singular,nodo] VBAR[3p,singular,nodo]
VP[3p,singular,nodo] AUX[3p,singular] VBAR[3p,singular,nodo]
VP[past,plural,nodo] VBAR[past,plural,nodo]
VP[past-part,plural,nodo] AUX[past-part,plural] VBAR[past-part,nodo]
VP[pres-part,plural,nodo] AUX[pres-part,plural] VBAR[pres-part,nodo]
VP[3p,plural,nodo] VBAR[3p,plural,nodo]
VP[3p,plural,nodo] AUX[3p,plural] VBAR[3p,plural,nodo]
VP[singular,nodo] VP[base,nodo]
VP[singular,nodo] VP[past,singular,nodo]
VP[singular,nodo] VP[past-part,singular,nodo]
VP[singular,nodo] VP[pres-part,singular,nodo]
VP[singular,nodo] VBAR[3p,singular,nodo]
VP[plural,nodo] VP[base,nodo]
VP[plural,nodo] VP[past,plural,nodo]
VP[plural,nodo] VP[past-part,plural,nodo]
VP[plural,nodo] VP[pres-part,plural,nodo]
VP[plural,nodo] VP[3p,plural,nodo]
VBAR[base,nodo] VB[base,trans]
VBAR[past,plural,nodo] VB[past,plural,trans] #NP
VBAR[past,singular,nodo] VB[past,singular,trans] #NP
VBAR[past-part,nodo] VB[past-part,trans] #NP
VBAR[pres-part,nodo] VB[pres-part,trans]
VBAR[3p,singular,nodo] VB[3p,singular,trans] #NP
VBAR[3p,plural,nodo] VB[3p,plural,trans] #NP
VBAR[base,nodo] VB[base,report] NP[report,nodo]
VBAR[past,plural,nodo] VB[past,plural,report] NP[report,nodo]
VBAR[past,singular,nodo] VB[past,singular,report] NP[report,nodo]
VBAR[past-part,nodo] VB[past-part,report] NP[report,nodo]
VBAR[pres-part,nodo] VB[pres-part,report] NP[report,nodo]
VBAR[3p,singular,nodo] VB[3p,singular,report] NP[report,nodo]
VBAR[3p,plural,nodo] VB[3p,plural,report] NP[report,nodo]
VBAR[base,nodo] ADVP VBAR[base,nodo]
VBAR[past,plural,nodo] ADVP VBAR[past,plural,nodo]
VBAR[past,singular,nodo] ADVP VBAR[past,singular,nodo]
VBAR[past-part,nodo] ADVP VBAR[past-part,nodo]
VBAR[pres-part,nodo] ADVP VBAR[pres-part,nodo]
VBAR[3p,singular,nodo] ADVP VBAR[3p,singular,nodo]
VBAR[3p,plural,nodo] ADVP VBAR[3p,plural,nodo]
VBAR[base,nodo] , ARB[phrase] , VBAR[base,nodo]
VBAR[past,plural,nodo] , ARB[phrase] , VBAR[past,plural,nodo]
VBAR[past,singular,nodo] , ARB[phrase] , VBAR[past,singular,nodo]
VBAR[past-part,nodo] , ARB[phrase] , VBAR[past-part,nodo]
VBAR[pres-part,nodo] , ARB[phrase] , VBAR[pres-part,nodo]
VBAR[3p,singular,nodo] , ARB[phrase] , VBAR[3p,singular,nodo]
VBAR[3p,plural,nodo] , ARB[phrase] , VBAR[3p,plural,nodo]
VBAR[base,nodo] VBAR[base,nodo] ADVP
VBAR[past,plural,nodo] VBAR[past,plural,nodo] ADVP
VBAR[past,singular,nodo] VBAR[past,singular,nodo] ADVP
VBAR[past-part,nodo] VBAR[past-part,nodo] ADVP
VBAR[pres-part,nodo] VBAR[pres-part,nodo] ADVP
VBAR[3p,singular,nodo] VBAR[3p,singular,nodo] ADVP
VBAR[3p,plural,nodo] VBAR[3p,plural,nodo] ADVP
VBAR[base,nodo] VBAR[base] PP[nodo]
VBAR[past,plural,nodo] VBAR[past,plural] PP[nodo]
VBAR[past,singular,nodo] VBAR[past,singular] PP[nodo]
VBAR[past-part,nodo] VBAR[past-part] PP[nodo]
VBAR[pres-part,nodo] VBAR[pres-part] PP[nodo]
VBAR[3p,singular,nodo] VBAR[3p,singular] PP[nodo]
VBAR[3p,plural,nodo] VBAR[3p,plural] PP[nodo]
VBAR[base,nodo] VBAR[base,nodo] and VBAR[base,nodo]
VBAR[past,plural,nodo] VBAR[past,plural,nodo] and VBAR[past,plural,nodo]
VBAR[past,singular,nodo] VBAR[past,singular,nodo] and VBAR[past,singular,nodo]
VBAR[past-part,nodo] VBAR[past-part,nodo] and VBAR[past-part,nodo]
VBAR[pres-part,nodo] VBAR[pres-part,nodo] and VBAR[pres-part,nodo]
VBAR[3p,singular,nodo] VBAR[3p,singular,nodo] and VBAR[3p,singular,nodo]
VBAR[3p,plural,nodo] VBAR[3p,plural,nodo] and VBAR[3p,plural,nodo]
VBAR[base,nodo] VBAR[base,nodo] or VBAR[base,nodo]
VBAR[past,plural,nodo] VBAR[past,plural,nodo] or VBAR[past,plural,nodo]
VBAR[past,singular,nodo] VBAR[past,singular,nodo] or VBAR[past,singular,nodo]
VBAR[past-part,nodo] VBAR[past-part,nodo] or VBAR[past-part,nodo]
VBAR[pres-part,nodo] VBAR[pres-part,nodo] or VBAR[pres-part,nodo]
VBAR[3p,singular,nodo] VBAR[3p,singular,nodo] or VBAR[3p,singular,nodo]
VBAR[3p,plural,nodo] VBAR[3p,plural,nodo] or VBAR[3p,plural,nodo]
VBAR[base,nodo] either VBAR[base,nodo] or VBAR[base,nodo]
VBAR[past,plural,nodo] either VBAR[past,plural,nodo] or VBAR[past,plural,nodo]
VBAR[past,singular,nodo] either VBAR[past,singular,nodo] or VBAR[past,singular,nodo]
VBAR[past-part,nodo] either VBAR[past-part,nodo] or VBAR[past-part,nodo]
VBAR[pres-part,nodo] either VBAR[pres-part,nodo] or VBAR[pres-part,nodo]
VBAR[3p,singular,nodo] either VBAR[3p,singular,nodo] or VBAR[3p,singular,nodo]
VBAR[3p,plural,nodo] either VBAR[3p,plural,nodo] or VBAR[3p,plural,nodo]
VBAR[base,nodo] neither VBAR[base,nodo] nor VBAR[base,nodo]
VBAR[past,plural,nodo] neither VBAR[past,plural,nodo] nor VBAR[past,plural,nodo]
VBAR[past,singular,nodo] neither VBAR[past,singular,nodo] nor VBAR[past,singular,nodo]
VBAR[past-part,nodo] neither VBAR[past-part,nodo] nor VBAR[past-part,nodo]
VBAR[pres-part,nodo] neither VBAR[pres-part,nodo] nor VBAR[pres-part,nodo]
VBAR[3p,singular,nodo] neither VBAR[3p,singular,nodo] nor VBAR[3p,singular,nodo]
VBAR[3p,plural,nodo] neither VBAR[3p,plural,nodo] nor VBAR[3p,plural,nodo]
VBAR[base,gerund] VBAR[base,gerund]
VBAR[base,gerund] not VBAR[base,gerund]
VP[base,gerund] AUX[base] VBAR[base,gerund]
VP[past,singular,gerund] VBAR[past,singular,gerund]
VP[past-part,singular,gerund] AUX[past-part,singular] VBAR[past-part,gerund]
VP[pres-part,singular,gerund] AUX[pres-part,singular] VBAR[pres-part,gerund]
VP[3p,singular,gerund] VBAR[3p,singular,gerund]
VP[3p,singular,gerund] AUX[3p,singular] VBAR[3p,singular,gerund]
VP[past,plural,gerund] VBAR[past,plural,gerund]
VP[past-part,plural,gerund] AUX[past-part,plural] VBAR[past-part,gerund]
VP[pres-part,plural,gerund] AUX[pres-part,plural] VBAR[pres-part,gerund]
VP[3p,plural,gerund] VBAR[3p,plural,gerund]
VP[3p,plural,gerund] AUX[3p,plural] VBAR[3p,plural,gerund]
VP[singular,gerund] VP[base,gerund]
VP[singular,gerund] VP[past,singular,gerund]
VP[singular,gerund] VP[past-part,singular,gerund]
VP[singular,gerund] VP[pres-part,singular,gerund]
VP[singular,gerund] VBAR[3p,singular,gerund]
VP[plural,gerund] VP[base,gerund]
VP[plural,gerund] VP[past,plural,gerund]
VP[plural,gerund] VP[past-part,plural,gerund]
VP[plural,gerund] VP[pres-part,plural,gerund]
VP[plural,gerund] VP[3p,plural,gerund]
VBAR[base,gerund] be ADJ
VBAR[3p,singular,gerund] is ADJ
VBAR[3p,plural,gerund] are ADJ
VBAR[past,singular,gerund] was ADJ
VBAR[past,plural,gerund] were ADJ
VBAR[past-part,gerund] been ADJ
VBAR[pres-part,gerund] being ADJ
VBAR[base,gerund] ADVP VBAR[base,gerund]
VBAR[past,plural,gerund] ADVP VBAR[past,plural,gerund]
VBAR[past,singular,gerund] VBAR[past,singular,gerund] ADVP
VBAR[past-part,gerund] ADVP VBAR[past-part,gerund]
VBAR[pres-part,gerund] ADVP VBAR[pres-part,gerund]
VBAR[3p,singular,gerund] ADVP VBAR[3p,singular,gerund]
VBAR[3p,plural,gerund] ADVP VBAR[3p,plural,gerund]
VBAR[base,gerund] VBAR[base,gerund] ADVP
VBAR[past,plural,gerund] VBAR[past,plural,gerund] ADVP
VBAR[past,singular,gerund] VBAR[past,singular,gerund] ADVP
VBAR[past-part,gerund] VBAR[past-part,gerund] ADVP
VBAR[pres-part,gerund] VBAR[pres-part,gerund] ADVP
VBAR[3p,singular,gerund] VBAR[3p,singular,gerund] ADVP
VBAR[3p,plural,gerund] VBAR[3p,plural,gerund] ADVP
VBAR[base,gerund] VBAR[base,gerund] PP
VBAR[past,plural,gerund] VBAR[past,plural,gerund] PP
VBAR[past,singular,gerund] VBAR[past,singular,gerund] PP
VBAR[past-part,gerund] VBAR[past-part,gerund] PP
VBAR[pres-part,gerund] VBAR[pres-part,gerund] PP
VBAR[3p,singular,gerund] VBAR[3p,singular,gerund] PP
VBAR[3p,plural,gerund] VBAR[3p,plural,gerund] PP
VBAR[base,gerund] VBAR[base,gerund] and VBAR[base,gerund]
VBAR[past,plural,gerund] VBAR[past,plural,gerund] and VBAR[past,plural,gerund]
VBAR[past,singular,gerund] VBAR[past,singular,gerund] and VBAR[past,singular,gerund]
VBAR[past-part,gerund] VBAR[past-part,gerund] and VBAR[past-part,gerund]
VBAR[pres-part,gerund] VBAR[pres-part,gerund] and VBAR[pres-part,gerund]
VBAR[3p,singular,gerund] VBAR[3p,singular,gerund] and VBAR[3p,singular,gerund]
VBAR[3p,plural,gerund] VBAR[3p,plural,gerund] and VBAR[3p,plural,gerund]
VBAR[base,gerund] VBAR[base,gerund] or VBAR[base,gerund]
VBAR[past,plural,gerund] VBAR[past,plural,gerund] or VBAR[past,plural,gerund]
VBAR[past,singular,gerund] VBAR[past,singular,gerund] or VBAR[past,singular,gerund]
VBAR[past-part,gerund] VBAR[past-part,gerund] or VBAR[past-part,gerund]
VBAR[pres-part,gerund] VBAR[pres-part,gerund] or VBAR[pres-part,gerund]
VBAR[3p,singular,gerund] VBAR[3p,singular,gerund] or VBAR[3p,singular,gerund]
VBAR[3p,plural,gerund] VBAR[3p,plural,gerund] or VBAR[3p,plural,gerund]
VBAR[base,gerund] either VBAR[base,gerund] or VBAR[base,gerund]
VBAR[past,plural,gerund] either VBAR[past,plural,gerund] or VBAR[past,plural,gerund]
VBAR[past,singular,gerund] either VBAR[past,singular,gerund] or VBAR[past,singular,gerund]
VBAR[past-part,gerund] either VBAR[past-part,gerund] or VBAR[past-part,gerund]
VBAR[pres-part,gerund] either VBAR[pres-part,gerund] or VBAR[pres-part,gerund]
VBAR[3p,singular,gerund] either VBAR[3p,singular,gerund] or VBAR[3p,singular,gerund]
VBAR[3p,plural,gerund] either VBAR[3p,plural,gerund] or VBAR[3p,plural,gerund]
VBAR[base,gerund] neither VBAR[base,gerund] nor VBAR[base,gerund]
VBAR[past,plural,gerund] neither VBAR[past,plural,gerund] nor VBAR[past,plural,gerund]
VBAR[past,singular,gerund] neither VBAR[past,singular,gerund] nor VBAR[past,singular,gerund]
VBAR[past-part,gerund] neither VBAR[past-part,gerund] nor VBAR[past-part,gerund]
VBAR[pres-part,gerund] neither VBAR[pres-part,gerund] nor VBAR[pres-part,gerund]
VBAR[3p,singular,gerund] neither VBAR[3p,singular,gerund] nor VBAR[3p,singular,gerund]
VBAR[3p,plural,gerund] neither VBAR[3p,plural,gerund] nor VBAR[3p,plural,gerund]
ADVP RB
ADVP _ADVP and _ADVP
ADVP ADVP but _ADVP
ADVP neither _ADVP nor _ADVP
ADVP either _ADVP or _ADVP
_ADVP RB
_ADVP ADVP #discourages nesting.
DP[singular] DT[singular]
DP[plural] DT[plural]
DP[singular] PRP$
DP[plural] PRP$
NP[subject] NP[subject,singular]
NP[subject] NP[subject,plural]
NP[subject,singular] DP[singular] NBAR[subject,singular]
NP[subject,singular] NBAR[subject,singular,proper]
NP[subject,plural] DP[plural] NBAR[subject,plural]
NP[subject,plural] NBAR[subject,plural,proper]
NP[subject,plural] NBAR[subject,plural]
NP[subject,singular] NP[subject] , NP[subject]
NP[subject,plural] neither NP[subject,plural] nor NP[subject]
NP[subject,plural] neither NP[subject] nor NP[subject,plural]
NP[subject,singular] neither NP[subject,singular] nor NP[subject,singular]
NP[subject,plural] either NP[subject,plural] or NP[subject]
NP[subject,plural] either NP[subject] or NP[subject,plural]
NP[subject,singular] either NP[subject,singular] or NP[subject,singular]
NP[subject,plural] NP[subject,plural] or NP[subject]
NP[subject,plural] NP[subject] or NP[subject,plural]
NP[subject,singular] NP[subject,singular] or NP[subject,singular]
NP[subject,plural] NP[subject] and NP[subject]
NP[subject,singular] NP[subject,singular] POS NBAR[subject,singular]
NP[subject,plural] NP[subject,singular] POS NBAR[subject,plural]
NBAR[subject] NBAR[subject,singular]
NBAR[subject] NBAR[subject,plural]
NBAR[subject,singular,proper] Proper
NBAR[subject,singular,proper] NNP
NBAR[subject,plural,proper] NNPS
NBAR[subject,singular,proper] PRP[subject,singular]
NBAR[subject,plural,proper] PRP[subject,plural]
NBAR[subject,singular] NN
NBAR[subject,plural] NNS
NP[subject,singular] NP[subject,singular] PP
NP[subject,plural] NP[subject,plural] PP
NP[subject,singular] NP[subject,singular] PP[phrase,singular]
NP[subject,plural] NP[subject,plural] PP[phrase,plural]
NBAR[subject,singular] ADJ NBAR[subject,singular]
NBAR[subject,plural] ADJ NBAR[subject,plural]
NP[subject,singular] NP[subject,singular] , NP[subject] ,
NP[subject,plural] NP[subject,plural] , NP[subject] ,
NBAR[subject,singular] CD[singular] NBAR[subject,singular]
NBAR[subject,plural] CD[plural] NBAR[subject,plural]
NP[object] NP[object,singular]
NP[object] NP[object,plural]
NP[object,singular] DP[singular] NBAR[object,singular]
NP[object,singular] NBAR[object,singular,proper]
NP[object,plural] DP[plural] NBAR[object,plural]
NP[object,plural] NBAR[object,plural,proper]
NP[object,plural] NBAR[object,plural]
NP[object,singular] NP[object] , NP[object]
NP[object,plural] neither NP[object,plural] nor NP[object]
NP[object,plural] neither NP[object] nor NP[object,plural]
NP[object,singular] neither NP[object,singular] nor NP[object,singular]
NP[object,plural] either NP[object,plural] or NP[object]
NP[object,plural] either NP[object] or NP[object,plural]
NP[object,singular] either NP[object,singular] or NP[object,singular]
NP[object,plural] NP[object,plural] or NP[object]
NP[object,plural] NP[object] or NP[object,plural]
NP[object,singular] NP[object,singular] or NP[object,singular]
NP[object,plural] NP[object] and NP[object]
NP[object,singular] NP[object,singular] POS NBAR[object,singular]
NP[object,plural] NP[object,singular] POS NBAR[object,plural]
NBAR[object] NBAR[object,singular]
NBAR[object] NBAR[object,plural]
NBAR[object,singular,proper] Proper
NBAR[object,singular,proper] NNP
NBAR[object,plural,proper] NNPS
NBAR[object,singular,proper] PRP[object,singular]
NBAR[object,plural,proper] PRP[object,plural]
NBAR[object,singular] NN
NBAR[object,plural] NNS
NP[object,singular] NP[object,singular] PP
NP[object,plural] NP[object,plural] PP
NP[object,singular] NP[subject,singular] PP[phrase,singular]
NP[object,plural] NP[subject,plural] PP[phrase,plural]
NBAR[object,singular] ADJ NBAR[object,singular]
NBAR[object,plural] ADJ NBAR[object,plural]
NP[object,singular] NP[object,singular] , NP[object] ,
NP[object,plural] NP[object,plural] , NP[object] , #TODO base set hack
NBAR[object,singular] CD[singular] NBAR[object,singular]
NBAR[object,plural] CD[plural] NBAR[object,plural]
PP Prep NP[object]
PP there
PP Prep there
PP PP and PP
PP PP or PP
PP either PP or PP
PP neither PP nor PP
PP[nodo] Prep
PP[nodo] PP[nodo] and PP[nodo]
PP[nodo] PP[nodo] or PP[nodo]
PP[nodo] either PP[nodo] or PP[nodo]
PP[nodo] neither PP[nodo] nor PP[nodo]
END .
END !
NN castle
NN king
NN defeater
NN sovereign
NN servant
NN corner
NN land
NN quest
NN chalice
NN master
NN horse
NN fruit
NN swallow
NN sun
NN winter
NN coconut
NN pound
NN husk
NN home
NN weight
NN story
NN Holy Grail
NN Round Table
DT DT[singular]
DT DT[plural]
DT[singular] a
DT[singular] another
DT[singular] any
DT[plural] any
DT[singular] each
DT[singular] every
DT[singular] no
DT[plural] no
DT[singular] that
DT[singular] the
DT[plural] the
DT[singular] this
Prep above
Prep across
Prep at
Prep below
Prep by
Prep for
Prep from
Prep into
Prep near
Prep of
Prep on
Prep over
Prep through
Prep with
Prep to #TODO this is right, right?
Proper Arthur
Proper Guinevere
Proper Sir Lancelot
Proper Sir Bedevere
Proper Zoot
Proper Dingo
Proper Patsy
Proper Uther Pendragon
IS is
PAS ,
PAS ...
PAS --
PAS ;
PAS :
CC and
CC but
CC or
CC either
CC nor
CC neither
CC so
CD[singular] one
CD[plural] eight
CD[plural] five
CD[plural] 5.5
CD[plural] sixty
CD[plural] 5,000
Misc there
IN that
IN so
IN while
IN because
IN if
MD_D can
MD_D could
MD_D may
MD_D might
MD_D must
MD_D ought to
MD_D shall
MD_D should
MD_D will
MD_D would
JJ bloody
JJ weary
JJ unable
JJ trusty
JJ further
JJ sacred
JJ tropical
JJ indigenous
JJ temperate
JJ hot
JJ lucky
JJ simple
JJ tiny
JJ hard
JJ sensational
JJ comparable
JJ angolian
JJ yellow
JJ plodding
JJ had
JJ covered
JJ ridden
JJ drunk
JJ grown
JJ carried
JJ suggested
JJ known
JJ migrated
JJ spoken
JJR bloodier
JJR wearier
JJR trustier
JJR hotter
JJR simpler
JJR tinier
JJR harder
JJS bloodiest
JJS weariest
JJS trustiest
JJS hottest
JJS simplest
JJS tiniest
JJS hardest
NNS coconuts
NNS halves
NNS snows
NNS mountains
NNS areas
NNS strangers
NNS inches
NNS snakes
NNS ants
NNS nights
NNP Camelot
NNP England
NNPS Britons
NNPS Saxons
PRP[subject,singular] he
PRP[subject,singular] she
PRP[subject,singular] it
PRP[subject,singular] one
PRP[subject,plural] they
PRP[object,singular] her
PRP[object,singular] him
PRP[object,singular] it
PRP[object,singular] one
PRP[object,plural] them
PRP$ her
PRP$ his
PRP$ its
PRP$ their
RB harder
RB hardest
RB again
RB already
RB currently
RB frequently
RB precisely
RB south
RB successfully
RB unfortunately
RB hard
DO do
DO does
TO to
NOT not
BE be
VB[past] VB[past,singular]
VB[past] VB[past,plural]
VB[past,singular] VB[past,singular,trans]
VB[past,singular] VB[past,singular,intrans]
VB[past,singular,intrans] VB[past,singular,trans]
VB[past,singular,trans] had
VB[past,singular,trans] covered
VB[past,singular,trans] was
VB[past,singular,trans] rode
VB[past,singular,trans] drank
VB[past,singular,trans] grew
VB[past,singular,trans] carried
VB[past,singular,trans] suggested
VB[past,singular,trans] knew
VB[past,singular,trans] ate
VB[past,singular,intrans] spoke
VB[past,singular,intrans] migrated
VB[past,singular,report] suggested
VB[past,singular,report] knew
VB[past,plural] VB[past,plural,trans]
VB[past,plural] VB[past,plural,intrans]
VB[past,plural,intrans] VB[past,plural,trans]
VB[past,plural,trans] had
VB[past,plural,trans] covered
VB[past,plural,trans] were
VB[past,plural,trans] rode
VB[past,plural,trans] drank
VB[past,plural,trans] grew
VB[past,plural,trans] carried
VB[past,plural,trans] suggested
VB[past,plural,trans] knew
VB[past,plural,trans] ate
VB[past,plural,intrans] spoke
VB[past,plural,intrans] migrated
VB[past,plural,report] suggested
VB[past,plural,report] knew
VB[pres-part] VB[pres-part,trans]
VB[pres-part] VB[pres-part,intrans]
VB[pres-part,intrans] VB[pres-part,trans]
VB[pres-part,trans] having
VB[pres-part,trans] covering
VB[pres-part,trans] being
VB[pres-part,trans] riding
VB[pres-part,trans] drinking
VB[pres-part,trans] growing
VB[pres-part,trans] carrying
VB[pres-part,trans] suggesting
VB[pres-part,trans] knowing
VB[pres-part,intrans] speaking
VB[pres-part,intrans] migrating
VB[pres-part,report] suggesting
VB[pres-part,report] knowing
VB[past-part] VB[past-part,trans]
VB[past-part] VB[past-part,intrans]
VB[past-part,intrans] VB[past-part,trans]
VB[past-part,trans] had
VB[past-part,trans] covered
VB[past-part,trans] ridden
VB[past-part,trans] drunk
VB[past-part,trans] grown
VB[past-part,trans] carried
VB[past-part,trans] been
VB[past-part,trans] suggested
VB[past-part,trans] known
VB[past-part,intrans] migrated
VB[past-part,intrans] spoken
VB[past-part,report] suggested
VB[past-part,report] known
VB[3p,singular] VB[3p,singular,trans]
VB[3p,singular] VB[3p,singular,intrans]
VB[3p,singular,intrans] VB[3p,singular,trans]
VB[3p,singular,trans] grows
VB[3p,singular,trans] suggests
VB[3p,singular,trans] knows
VB[3p,singular,trans] drinks
VB[3p,singular,trans] has
VB[3p,singular,trans] covers
VB[3p,singular,trans] carries
VB[3p,singular,trans] rides
VB[3p,singular,trans] IS
VB[3p,singular,trans] does
VB[3p,singular,intrans] goes
VB[3p,singular,intrans] migrates
VB[3p,singular,intrans] speaks
VB[3p,singular,report] suggests
VB[3p,singular,report] knows
VB[3p,plural] VB[3p,plural,trans]
VB[3p,plural] VB[3p,plural,intrans]
VB[3p,plural,intrans] VB[3p,plural,trans]
VB[3p,plural,trans] have
VB[3p,plural,trans] cover
VB[3p,plural,trans] are
VB[3p,plural,trans] ride
VB[3p,plural,trans] drink
VB[3p,plural,trans] grow
VB[3p,plural,trans] carry
VB[3p,plural,trans] suggest
VB[3p,plural,trans] know
VB[3p,plural,trans] do
VB[3p,plural,intrans] speak
VB[3p,plural,intrans] migrate
VB[3p,plural,report] suggest
VB[3p,plural,report] know
VB[base] VB[base,trans]
VB[base] VB[base,intrans]
VB[base,intrans] VB[base,trans]
VB[base,trans] have
VB[base,trans] cover
VB[base,trans] be
VB[base,trans] ride
VB[base,trans] drink
VB[base,trans] grow
VB[base,trans] carry
VB[base,trans] suggest
VB[base,trans] know
VB[base,trans] do
VB[base,intrans] speak
VB[base,intrans] migrate
VB[base,report] suggest
VB[base,report] know
WDT that
WDT what
WDT which
WP what
WP who
WP$ whose
QWDT what
QWDT which
QWDT whose
WRB how
WRB when
WRB where
WRB why
SneakyPeteWRB how
SneakyPeteWRB when
SneakyPeteWRB where
WPP that
WPP which
WPP who
POS 's
WILD WACKY WILD
WILD WACKY
WACKY migrated
WACKY being
WACKY over
WACKY yellow
WACKY through
WACKY migrates
WACKY corner
WACKY plodding
WACKY whose
WACKY migrating
WACKY he
WACKY had
WACKY ,
WACKY should
WACKY chalice
WACKY to
WACKY does
WACKY covered
WACKY has
WACKY might
WACKY ought
WACKY do
WACKY them
WACKY his
WACKY which
WACKY lucky
WACKY trustier
WACKY indigenous
WACKY quest
WACKY every
WACKY know
WACKY they
WACKY not
WACKY drinking
WACKY one
WACKY him
WACKY nor
WACKY areas
WACKY sensational
WACKY England
WACKY covering
WACKY servant
WACKY Pendragon
WACKY --
WACKY she
WACKY each
WACKY where
WACKY because
WACKY snakes
WACKY weight
WACKY hard
WACKY Uther
WACKY husk
WACKY are
WACKY further
WACKY drinks
WACKY what
WACKY trusty
WACKY Holy
WACKY sun
WACKY weariest
WACKY currently
WACKY while
WACKY its
WACKY strangers
WACKY halves
WACKY unable
WACKY above
WACKY simplest
WACKY suggesting
WACKY ;
WACKY across
WACKY ?
WACKY either
WACKY knowing
WACKY be
WACKY comparable
WACKY drink
WACKY horse
WACKY weary
WACKY five
WACKY Arthur
WACKY Zoot
WACKY tiniest
WACKY sixty
WACKY by
WACKY simpler
WACKY suggested
WACKY on
WACKY ate
WACKY carried
WACKY of
WACKY could
WACKY suggests
WACKY carries
WACKY her
WACKY inches
WACKY castle
WACKY or
WACKY south
WACKY tinier
WACKY already
WACKY drunk
WACKY spoken
WACKY S2
WACKY into
WACKY ants
WACKY bloody
WACKY tiny
WACKY another
WACKY carry
WACKY hotter
WACKY precisely
WACKY speak
WACKY tropical
WACKY story
WACKY from
WACKY spoke
WACKY would
WACKY there
WACKY sovereign
WACKY been
WACKY why
WACKY bloodier
WACKY their
WACKY Guinevere
WACKY master
WACKY goes
WACKY hottest
WACKY :
WACKY .
WACKY speaking
WACKY a
WACKY successfully
WACKY knows
WACKY Dingo
WACKY that
WACKY Saxons
WACKY snows
WACKY Lancelot
WACKY it
WACKY ridden
WACKY carrying
WACKY covers
WACKY riding
WACKY known
WACKY below
WACKY angolian
WACKY with
WACKY Round
WACKY mountains
WACKY must
WACKY king
WACKY grew
WACKY unfortunately
WACKY this
WACKY was
WACKY ride
WACKY harder
WACKY Camelot
WACKY will
WACKY hardest
WACKY wearier
WACKY can
WACKY were
WACKY growing
WACKY Bedevere
WACKY and
WACKY Sir
WACKY coconut
WACKY pound
WACKY swallow
WACKY have
WACKY ...
WACKY migrate
WACKY is
WACKY rode
WACKY near
WACKY Patsy
WACKY defeater
WACKY at
WACKY bloodiest
WACKY home
WACKY Britons
WACKY any
WACKY simple
WACKY if
WACKY !
WACKY again
WACKY nights
WACKY 5.5
WACKY no
WACKY suggest
WACKY when
WACKY who
WACKY how
WACKY hot
WACKY coconuts
WACKY sacred
WACKY neither
WACKY speaks
WACKY rides
WACKY grows
WACKY grown
WACKY 's
WACKY shall
WACKY may
WACKY knew
WACKY fruit
WACKY eight
WACKY but
WACKY Grail
WACKY Table
WACKY frequently
WACKY grow
WACKY winter
WACKY temperate
WACKY land
WACKY for
WACKY trustiest
WACKY cover
WACKY so
WACKY drank
WACKY 5,000
WACKY the
WACKY having

